Wronski Pairs of Honeycomb Curves

We study certain generic systems of real polynomial equations associated with triangulations of convex polytopes and investigate their number of real solutions. Our main focus is set on pairs of plane algebraic curves which form a so-called Wronski system. The computational tasks arising in the analysis of such Wronski pairs lead us to the frontiers of current computer algebra algorithms and their implementations, both via Gr\"obner bases and numerical algebraic geometry.

==> CFP_2024_extension.txt <==
Extended Submission Deadline: JSC special issue for MEGA 2024

Journal of Symbolic Computation
Call for submissions: special issue on the topics of MEGA 2024
(Leipzig, 29 July--2 August, 2024  https://www.mis.mpg.de/events/series/mega-2024).

Planned timeline:
 - Submissions Open: 1 September 2024.
 - Submissions Close (Extended): 15 November 2024.
 - Initial decision: by March 27, 2025.
 - Revisions due: by April 30, 2025.
 - Publication in JSC: online in 2025.

Manuscripts should be submitted via the Journal of Symbolic Computation online submission system (https://www.editorialmanager.com/jsco/default.aspx) by selecting the Article Type of "VSI: MEGA 2024".

Guest editors: Frank Sottile, Teresa Krick, Kaie Kubjas, and Claudiu Raicu


*********************************************************************

Any researcher interested in the topics of the MEGA conference series is invited to submit a paper for a Special Issue of the Journal of Symbolic Computation.

Submitted manuscripts will be screened by the Journal Editors and Guest Editors, and peer-reviewed according to the usual standards of the Journal of Symbolic Computation, and will be evaluated on the basis of originality, quality, and relevance to this Special Issue.

The special issue is devoted to effective methods in algebraic geometry, including their foundations, analysis, complexity, computational aspects, practical issues and applications.

Topics include:

Algorithmic algebra, computational algebraic geometry, symbolic computation, commutative algebra, real algebraic geometry, algebraic number theory, tensor decompositions, as well as applications of these fields, e.g., to coding theory, statistics, physics, biology, optimization, etc.

Guiding principles for the publication are as follows:
The introduction of the paper must explicitly address the following questions in succinct and informal manner:
- What is the problem?
- Why is the problem important?
- What has been done so far on the problem?
- What is the main contribution of the paper on the problem?
- Why is the contribution original? (see below for clarification)
- Why is the contribution non-trivial?
- How does the journal paper differ from the conference paper (if relevant)?

Submit only complete papers:
- All previous relevant work (from JSC and other journals or conferences) must be properly cited and carefully discussed.
- All the theorems must be rigorously proved.
- All the important definitions/theorems/algorithms must be illustrated by well chosen examples.
- Address all the feedback from the conference's referee process and Q/A (if relevant).

Authors of accepted papers of MEGA 2024 are encouraged to submit their work to the special issue, but the submission is open to anyone.

